New candidate hypervelocity red clump stars in the inner Galactic bulge

We search for high-velocity stars in the inner region of the Galactic bulge using a selected sample of red clump stars. Some of those stars might be considered hypervelocity stars (HVSs). Even though the HVSs ejection relies on an interaction with the supermassive black hole (SMBH) at the centre of the Galaxy, there are no confirmed detections of HVSs in the inner region of our Galaxy. With the detection of HVSs, ejection mechanism models can be constrained by exploring the stellar dynamics in the Galactic centre through a recent stellar interaction with the SMBH. Based on a previously developed methodology by our group, we searched with a sample of preliminary data from version 2 of the Vista Variables in the Via Lactea (VVV) Infrared Astrometric Catalogue (VIRAC2) and Gaia DR3 data, including accurate optical and NIR proper motions. This search resulted in a sample of 46 stars with transverse velocities larger than the local escape velocity within the Galactic bulge, of which 4 are prime candidate HVSs with high-proper motions consistent with being ejections from the Galactic centre. Adding to that, we studied a sample of reddened stars without a Gaia DR3 counterpart and found 481 stars with transverse velocities larger than the local escape velocity, from which 65 stars have proper motions pointing out of the Galactic centre and are candidate HVSs. In total, we found 69 candidate HVSs pointing away from the Galactic centre with transverse velocities larger than the local escape velocity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.


